Detectability of radio afterglows from binary neutron star mergers and implications for fast radio bursts

Binary neutron star (BNS) mergers are one of the proposed origins for both repeating and non-repeating fast radio bursts (FRBs), which associates FRBs with gravitational waves and short gamma-ray bursts (GRBs). In this work, we explore detectability of radio afterglows from BNS mergers and compare it to the observed radio limits on FRB afterglows. We calculate the afterglow flux powered by the two components: a relativistic jet and a slower isotropic ejecta, and quantify the detection probability as a function of the source redshift, observing time, and flux sensitivity. The model parameter distributions inferred from short GRB afterglows are adopted, and viewing angle distributions (uniform spherical, gravitational-wave, on-axis biased) are assumed to reflect different searching scenario. Assuming that FRBs are not strongly beamed, we make comparison to FRBs detected with reported radio limits and find the detection probabilities are 1--10% in general, and hence not a strong constraint on the BNS progenitor model considering the small sample number (<10). In particular for some nearby FRBs (e.g. 180916.J0158+65, 190608), we find a high chance of detection (>20% at 10$\mu$Jy sensitivity) for the isotropic component that would peak around $\sim$1--10 years after the merger. Therefore a long term radio monitoring of persistent radio emission for these objects is important.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
